IDSForge: Self-Explaining Network Intrusion Detection Through Neural Behavioral Rule Learning

Anomaly-based network intrusion detection systems (NIDS) can detect previously unseen attacks by identifying deviations from benign traffic. However, deep learning-based anomaly detectors typically rely on implicit decision boundaries, and post-hoc explanations may not faithfully reflect the detection logic. This makes alerts difficult to interpret and audit. To address this issue, we present IDSForge, an anomaly-based NIDS that directly learns explicit, executable behavioral rules from benign traffic, making its detection logic interpretable by design. IDSForge uses the same rule set for detection and explanation, ensuring explanation fidelity by construction. It uses an explicit distributional autoencoder trained only on benign samples to learn axis-aligned regions of benign traffic. A high-speed rule compiler then consolidates these instance-specific regions into a compact set of feature-level interval constraints. These rules can be executed directly by popular NIDS engines, supporting high-throughput inspection with low overhead. To adapt to changes in traffic, a self-distillation co-evolver updates the model and rule set incrementally when the false-positive rate on analyst-verified traffic exceeds a target threshold. Our evaluation shows that IDSForge reduces F1 error by $5.7\times$ to $47\times$ relative to state-of-the-art anomaly-based baselines. Deployed in Suricata, IDSForge sustains a throughput of 7.8 Gbps with a median per-packet latency overhead of 3.1 $\mu\text{s}$.

==> fig/sobol256.dat <==
w1 w2 w3 w4 w5 F1 REC
0.298267 0.117192 0.354356 0.024555 0.051056 95.67 95.79
0.157071 0.24571 0.170617 0.088052 0.021051 92.57 93.39
0.081502 0.206642 0.441198 0.031206 0.02565 95.96 96.15
0.221565 0.329691 0.233824 0.058201 0.096482 95.25 95.42
0.266484 0.181119 0.105874 0.068911 0.077644 91.14 92.14
0.106529 0.358856 0.319105 0.045245 0.044365 96.89 96.96
0.183011 0.08871 0.292714 0.086622 0.002285 90.21 90.71
0.341833 0.271916 0.482315 0.001233 0.069749 93.01 93.77
0.313266 0.190834 0.259774 0.039765 0.013654 96.03 96.46
0.172022 0.346691 0.465192 0.072857 0.058453 93.76 94.11
0.098762 0.100189 0.148175 0.00982 0.088254 90.86 91.4
0.238796 0.261515 0.326839 0.079596 0.033877 96.18 96.06
0.213799 0.063333 0.411393 0.096638 0.040044 88.17 89.47
0.053813 0.301222 0.213592 0.017527 0.081965 93.67 94.43
0.128503 0.15181 0.399797 0.052719 0.064696 97.15 97.25
0.287278 0.38423 0.175235 0.035151 0.007338 94.14 95.05
0.282295 0.147598 0.459076 0.083078 0.097884 88.93 89.8
0.14228 0.390955 0.265959 0.004789 0.030375 96.39 96.15
0.067591 0.056611 0.345865 0.065505 0.022474 92.08 92.34
0.208816 0.305436 0.129119 0.048662 0.055809 94.47 95.13
0.25314 0.106915 0.207454 0.028575 0.074569 94.26 94.58
0.094384 0.257302 0.417563 0.060845 0.003788 93.77 94.2
0.167644 0.195049 0.194246 0.021784 0.049207 97.74 97.83
0.327611 0.339968 0.380719 0.090835 0.079174 90.82 91.96
0.337422 0.073611 0.15199 0.055496 0.035478 91.28 91.65
0.197377 0.289629 0.373036 0.032362 0.092782 97.53 97.4
0.120896 0.163403 0.240347 0.099263 0.060082 91.43 92.44
0.262073 0.373952 0.434632 0.014889 0.018202 93.9 94.36
0.235327 0.224355 0.300475 0.013219 0.011966 97.44 97.54
0.076523 0.314592 0.124545 0.076185 0.066391 90.72 91.71
0.152092 0.132288 0.488828 0.043315 0.08662 94.21 94.67
0.312029 0.227994 0.286145 0.069294 0.041761 95.08 95.35
0.305453 0.209127 0.143476 0.093525 0.070676 88.63 89.88
0.145489 0.326703 0.331515 0.020607 0.001456 97.53 97.75
0.069664 0.126332 0.255124 0.061984 0.046851 94.68 94.85
0.228422 0.238439 0.469917 0.025847 0.075256 96.43 96.82
0.259315 0.086411 0.391949 0.04903 0.09399 92.95 93.85
0.118091 0.27508 0.183011 0.063553 0.028043 95.14 96.07
0.194903 0.171802 0.403593 0.006707 0.020119 95.94 96.07
0.334921 0.36594 0.221417 0.082675 0.051891 90.81 91.24
0.324811 0.096849 0.448998 0.071994 0.008072 89.69 90.79
0.164872 0.263648 0.225999 0.042147 0.064059 97.9 97.5
0.091869 0.183916 0.362204 0.077339 0.084265 94.29 94.74
0.250671 0.356183 0.162841 0.010507 0.037842 94.89 95.14
0.202199 0.154622 0.297364 0.015272 0.031584 97.63 97.82
0.061019 0.381578 0.47759 0.097326 0.09045 86.12 87.73
0.135379 0.070771 0.110573 0.034289 0.057726 91.68 92.47
0.275422 0.292257 0.314429 0.055102 0.014284 96.28 96.21
0.289207 0.052929 0.245047 0.003936 0.08 92.24 92.91
0.130387 0.307229 0.429958 0.085459 0.048284 92.02 92.66
0.056027 0.139654 0.156641 0.046398 0.006178 93.15 93.86
0.215984 0.399422 0.368313 0.066196 0.072081 95.23 95.43
0.246283 0.198886 0.496678 0.058579 0.053412 95.13 95.54
0.106222 0.338342 0.278369 0.029264 0.024969 98.17 97.8
0.179225 0.114693 0.308275 0.08998 0.029543 91.58 92.27
0.320423 0.24868 0.116721 0.024163 0.098814 91.48 92.57
0.349279 0.164864 0.338065 0.037839 0.0424 96.44 97.06
0.190503 0.369939 0.136943 0.051541 0.085884 92.53 93.26
0.113691 0.08241 0.451226 0.018671 0.068589 92.35 92.78
0.273673 0.282016 0.273735 0.093915 0.00967 91.81 92.48
0.223453 0.130331 0.189595 0.079965 0.016009 94.18 94.28
0.083417 0.2315 0.385443 0.007869 0.062372 97.55 97.03
0.159243 0.216064 0.202754 0.07477 0.092148 94 94.78
0.300485 0.322701 0.422238 0.039358 0.036209 94.94 95.33
0.302497 0.175522 0.216989 0.051223 0.0000337 94.33 94.62
0.162434 0.364192 0.408055 0.036645 0.071585 95 95.6
0.085513 0.083457 0.178588 0.095041 0.076189 87.53 89.06
0.226708 0.277595 0.396409 0.019126 0.045454 98.05 98.46
0.270422 0.122534 0.468483 0.008224 0.026719 94.03 94.55
0.111599 0.24011 0.256519 0.081196 0.094997 92.33 92.6
0.187314 0.212324 0.330079 0.038268 0.052922 98.87 98.93
0.34727 0.324431 0.144875 0.074351 0.018819 90.44 91.65
0.317239 0.069014 0.322409 0.084935 0.062625 89.58 90.69
0.177205 0.29597 0.102632 0.002924 0.008994 93.37 93.85
0.102955 0.157151 0.485566 0.067504 0.038788 94.08 94.49
0.244199 0.378637 0.289425 0.046648 0.082855 95.88 96.12
0.218064 0.185578 0.174003 0.0298 0.089113 95.99 96.35
0.05929 0.352377 0.351007 0.059604 0.032603 94.84 94.98
0.132403 0.09459 0.237164 0.022867 0.015327 95.75 95.75
0.292388 0.266858 0.437797 0.089742 0.056414 90.34 91.58
0.278029 0.11225 0.121636 0.041619 0.04696 91.39 92.5
0.136804 0.251706 0.303324 0.070988 0.081007 95.85 95.7
0.063691 0.200728 0.28328 0.011822 0.073112 95.56 95.72
0.203706 0.334715 0.491728 0.077585 0.004878 92.64 93.49
0.249168 0.141998 0.370039 0.097866 0.023547 92.49 93.02
0.089201 0.396298 0.154953 0.01629 0.054321 93.89 94.34
0.163451 0.051351 0.431685 0.053799 0.099747 90.55 91.51
0.322207 0.31112 0.243353 0.034056 0.028146 96.46 96.72
0.333485 0.219103 0.414551 0.020285 0.084547 94.27 94.97
0.192307 0.320272 0.210402 0.092338 0.043419 92.57 93.79
0.116592 0.126696 0.377762 0.026981 0.010714 97.86 97.54
0.256636 0.233333 0.197243 0.062435 0.067277 94.89 95.51
0.231097 0.079298 0.263061 0.063912 0.060938 93.91 94.55
0.07116 0.284373 0.461936 0.050253 0.016931 94 94.35
0.148081 0.168747 0.126268 0.081578 0.037155 90.83 91.52
0.306885 0.368353 0.348779 0.006292 0.090738 94.04 94.73
0.309355 0.091749 0.48089 0.032892 0.021215 92.34 92.71
0.150597 0.269485 0.294124 0.056503 0.050428 97.67 97.7
0.073932 0.17748 0.317684 0.013575 0.095829 94.17 94.78
0.233896 0.360686 0.107282 0.099019 0.02579 88.02 88.98
0.26351 0.203526 0.229387 0.075643 0.044628 94.85 95.24
0.123492 0.332044 0.445645 0.0122 0.077113 94.93 95.28
0.198878 0.121073 0.166178 0.070596 0.069194 94.01 94.51
0.340102 0.244123 0.358807 0.043547 0.002523 95.49 95.76
0.329112 0.149372 0.186413 0.005113 0.058606 94.66 95.7
0.170311 0.38726 0.388609 0.084267 0.013037 92.95 93.66
0.095804 0.065177 0.224766 0.047529 0.033236 94.05 94.45
0.255743 0.297596 0.400207 0.065056 0.088383 92.92 93.71
0.206208 0.102534 0.334804 0.060484 0.082215 94 94.54
0.066165 0.258391 0.140225 0.02735 0.039526 93.98 94.53
0.139607 0.18926 0.473159 0.09193 0.006795 91.06 91.1
0.280788 0.350586 0.251819 0.022197 0.064922 96.51 96.2
0.285199 0.193291 0.382437 0.073173 0.030638 95.4 95.97
0.125241 0.343679 0.192543 0.040958 0.097353 94.81 94.93
0.051799 0.109438 0.419275 0.078468 0.055254 89.45 90.73
0.210618 0.254357 0.205751 0.009363 0.022712 96.98 97.23
0.241981 0.05827 0.134043 0.017174 0.003952 90.32 91.09
0.100783 0.301627 0.34093 0.095409 0.073941 92.55 92.93
0.175289 0.145338 0.270885 0.036242 0.078521 96.94 97.41
0.315351 0.394164 0.454135 0.05314 0.049347 92.75 93.64
0.345084 0.136012 0.275455 0.088574 0.093032 89.35 90.49
0.185101 0.226249 0.499529 0.025566 0.034959 96.94 97.11
0.109716 0.221402 0.113861 0.056892 0.017659 93.17 93.87
0.268492 0.317108 0.311174 0.030954 0.060307 97.43 97.41
0.219551 0.159606 0.426961 0.044711 0.066543 96.29 96.22
0.07831 0.375625 0.248005 0.067887 0.01135 92.91 93.9
0.154974 0.076812 0.365364 0.00253 0.04112 95.78 95.84
0.29501 0.287362 0.159653 0.086862 0.086749 89.61 90.78
0.294887 0.181874 0.433109 0.010168 0.045919 94.99 94.95
0.153707 0.354137 0.241851 0.079225 0.076114 93.95 94.49
0.080192 0.098898 0.371319 0.040164 0.071314 94.67 95.18
0.220234 0.265692 0.15369 0.072428 0.000695 93.02 93.95
0.269843 0.070118 0.281612 0.052347 0.019527 93.53 93.83
0.109904 0.291599 0.493378 0.035498 0.052604 96.25 95.84
0.184337 0.155283 0.119819 0.096214 0.094874 87.56 88.92
0.343139 0.382234 0.305221 0.017931 0.027233 94.84 94.65
0.316627 0.124271 0.127688 0.031697 0.083511 92.4 92.85
0.175404 0.236384 0.347267 0.057682 0.038522 97.8 98.03
0.100091 0.211179 0.264332 0.024812 0.008923 97.68 97.52
0.240108 0.32876 0.460671 0.087772 0.063087 91.44 92.12
0.210422 0.171088 0.376097 0.086108 0.056925 94.22 94.75
0.050457 0.365231 0.198901 0.001728 0.015206 93.74 93.69
0.127195 0.087117 0.412743 0.068628 0.032286 92.51 92.38
0.285954 0.275792 0.212302 0.045501 0.089821 94.83 95.32
0.280985 0.080352 0.328466 0.099764 0.005342 88.24 89.23
0.140949 0.279964 0.14658 0.014369 0.07304 94.26 94.61
0.064211 0.166918 0.466623 0.055746 0.080739 92.44 93.36
0.205453 0.371999 0.258373 0.032086 0.047618 97.56 97.36
0.254467 0.215352 0.180055 0.04279 0.028852 96.45 96.5
0.09569 0.321995 0.394949 0.069791 0.099432 94.22 94.63
0.171003 0.13104 0.218215 0.012945 0.054202 96.54 96.7
0.330986 0.232214 0.406738 0.076436 0.024057 92.69 93.29
0.338751 0.13761 0.235541 0.065858 0.067937 93.7 94.21
0.19869 0.397373 0.439498 0.048284 0.010444 94.59 94.62
0.124257 0.054976 0.17214 0.083476 0.043345 89.66 90.52
0.265455 0.30927 0.352852 0.004371 0.085011 95.85 96.32
0.234019 0.114037 0.487041 0.021407 0.091254 93.16 93.73
0.075199 0.248019 0.287967 0.091189 0.03703 92.21 92.66
0.148715 0.199544 0.323637 0.028152 0.016611 98.78 98.45
0.308672 0.338995 0.101324 0.061238 0.061648 91.55 92.22
0.306486 0.100855 0.269007 0.07684 0.026495 91.96 92.76
0.146501 0.262186 0.455971 0.011029 0.095514 93.99 95
0.073316 0.190165 0.132412 0.071745 0.050307 91.36 92.07
0.232089 0.346027 0.342616 0.042424 0.021726 98.26 98.13
0.258298 0.153822 0.420519 0.034813 0.002985 94.51 94.91
0.117053 0.386247 0.204453 0.054605 0.069121 94.79 94.96
0.19123 0.061319 0.383921 0.015544 0.076845 94.43 94.68
0.331264 0.299212 0.1911 0.097073 0.045286 90.24 90.96
0.323796 0.207342 0.363495 0.061633 0.088897 94.31 94.8
0.163841 0.330386 0.161491 0.026227 0.033112 97.26 97.11
0.088199 0.116493 0.425333 0.093128 0.012717 87.95 89.35
0.247021 0.245006 0.2497 0.021026 0.059317 98.62 98.34
0.203235 0.0908 0.115095 0.007082 0.065581 91.48 92.37
0.062039 0.274 0.309872 0.08232 0.006526 91.68 92.39
0.139033 0.179032 0.276937 0.04945 0.039451 97.57 97.65
0.279097 0.356764 0.498078 0.063158 0.08268 91.86 92.82
0.292859 0.164106 0.167465 0.018321 0.023421 95.02 95.16
0.134055 0.374651 0.357551 0.094284 0.054936 92.1 92.59
0.05706 0.072915 0.230817 0.037438 0.09723 91.11 91.87
0.216997 0.288929 0.444148 0.051967 0.031151 96.13 96.09
0.24261 0.13438 0.315861 0.075144 0.049814 96.01 96.43
0.102565 0.230081 0.109173 0.039013 0.078445 93.61 94.21
0.178207 0.22227 0.479216 0.08039 0.07367 92.21 92.68
0.319385 0.312502 0.295767 0.007466 0.004614 95.03 95.31
0.345608 0.057275 0.474448 0.045907 0.060819 90.66 91.35
0.186853 0.306106 0.250573 0.066714 0.017537 96.32 96.57
0.112676 0.146927 0.336243 0.003677 0.034642 97.69 97.62
0.272642 0.390288 0.138731 0.085737 0.093739 87.37 88.11
0.227107 0.197059 0.222939 0.090496 0.087406 91.92 92.51
0.087092 0.341983 0.402088 0.02367 0.040854 96.57 96.15
0.160278 0.104897 0.18473 0.058862 0.011279 93.26 93.83
0.301504 0.25529 0.39025 0.029009 0.067005 97.03 97.36
0.298822 0.064516 0.195548 0.066941 0.096557 89.5 90.67
0.15878 0.296941 0.379485 0.047192 0.025183 98.32 98.55
0.084493 0.150024 0.208905 0.084701 0.020389 92.3 92.67
0.225673 0.387918 0.416081 0.003131 0.051327 94.68 95.3
0.274071 0.187211 0.344027 0.023406 0.070068 97.36 97.98
0.115269 0.348542 0.130988 0.089176 0.001575 88.66 89.47
0.188345 0.104576 0.45738 0.030009 0.043852 94.2 95.19
0.348285 0.260438 0.267587 0.059372 0.077767 94.4 95.06
0.320895 0.176774 0.490127 0.094717 0.034143 88.92 90.16
0.180878 0.359974 0.284901 0.019425 0.087597 95.56 95.82
0.103993 0.092463 0.301917 0.05075 0.057992 94.67 95.24
0.245216 0.270194 0.123061 0.037097 0.013724 94.63 95.16
0.214396 0.119021 0.238511 0.038568 0.00746 95.29 95.66
0.055638 0.242065 0.436511 0.074028 0.064183 92.4 92.69
0.13139 0.205586 0.150304 0.008671 0.081258 94.77 95.65
0.291355 0.334099 0.374668 0.080718 0.040361 93.42 93.73
0.27701 0.220693 0.290832 0.026652 0.055882 98.09 97.78
0.135768 0.316394 0.484141 0.062741 0.022011 94.8 94.96
0.060016 0.136724 0.104233 0.019813 0.029716 92.02 92.71
0.200052 0.226956 0.320788 0.092779 0.098152 91.71 92.68
0.250199 0.074757 0.442445 0.081883 0.079489 88.14 89.48
0.090216 0.285302 0.232535 0.005962 0.048501 96.55 96.98
0.167101 0.161663 0.355849 0.064358 0.003277 96.14 95.78
0.325877 0.377677 0.169178 0.049786 0.074689 92.83 93.22
0.334522 0.10878 0.397907 0.011248 0.018471 93.59 94.28
0.193325 0.253705 0.177059 0.07813 0.059422 95.12 95.18
0.120248 0.193947 0.40975 0.041393 0.092317 95.01 94.77
0.260309 0.34434 0.215266 0.071191 0.035552 94.22 94.93
0.230084 0.143292 0.149431 0.054349 0.041885 94.65 94.94
0.070126 0.392122 0.325552 0.033487 0.086106 93.99 94.79
0.144413 0.060314 0.261271 0.098067 0.06568 88.78 90.24
0.303233 0.303676 0.463763 0.016062 0.012286 94.02 94.21
0.310679 0.159165 0.306617 0.047857 0.075571 95.66 95.77
0.151905 0.380647 0.118386 0.064749 0.046145 92.37 93.22
0.077288 0.067002 0.494778 0.005582 0.000945 89.43 90.72
0.237273 0.293952 0.280177 0.083823 0.070795 93.61 94.04
0.262197 0.095259 0.158153 0.091628 0.051963 88.42 89.38
0.122164 0.267522 0.366892 0.022529 0.019655 98.69 98.41
0.195496 0.184912 0.246312 0.060039 0.027385 97.39 97.08
0.336741 0.351706 0.428686 0.027818 0.094258 92.35 93.17
0.327807 0.085544 0.201104 0.014148 0.037967 92.52 93.13
0.168985 0.279687 0.423905 0.098473 0.083749 90.05 91.04
0.092429 0.173433 0.187699 0.033116 0.063349 96.46 96.58
0.252384 0.362108 0.387261 0.056298 0.008392 95.39 95.25
0.207539 0.213023 0.452729 0.070049 0.014553 94.23 95.19
0.067475 0.325135 0.272311 0.044117 0.057066 96.26 96.09
0.142971 0.121833 0.339327 0.075443 0.089986 94.38 94.74
0.284167 0.239414 0.135663 0.012429 0.031657 94.33 94.42
0.288555 0.12878 0.405051 0.057456 0.072399 93.48 93.83
0.128618 0.235423 0.219942 0.030413 0.00547 96.96 97.36
0.053123 0.217011 0.393256 0.088809 0.04777 91.88 92.44
0.211926 0.318185 0.181783 0.02536 0.080123 96.59 96.61
0.2386 0.169442 0.253422 0.00199 0.098889 95.75 95.86
0.097422 0.369054 0.471539 0.087428 0.029077 90.19 91.41
0.173977 0.078595 0.141631 0.0445 0.024308 92.37 92.84
0.314022 0.283675 0.333377 0.068117 0.053683 95.74 95.81
0.341709 0.202745 0.112033 0.078794 0.009791 89.62 90.76
0.181742 0.336727 0.312962 0.009067 0.068078 97.23 97.15
0.10841 0.110241 0.298681 0.073647 0.085176 92.6 93.44
0.267165 0.249691 0.476365 0.040507 0.042717 95.22 95.87
0.222915 0.052023 0.3605 0.035941 0.036475 95.56 95.83
0.081689 0.311786 0.164453 0.053461 0.091492 93.72 94.14
0.156305 0.141334 0.447145 0.016724 0.06191 95.33 95.44
0.296321 0.395628 0.227859 0.095884 0.01608 89.48 90.43

